Automatic Inference of Graph Transformation Rules Using the Cyclic Nature of Chemical Reactions

Graph transformation systems have the potential to be realistic models of chemistry, provided a comprehensive collection of reaction rules can be extracted from the body of chemical knowledge. A first key step for rule learning is the computation of atom-atom mappings, i.e., the atom-wise correspondence between products and educts of all published chemical reactions. This can be phrased as a maximum common edge subgraph problem with the constraint that transition states must have cyclic structure. We describe a search tree method well suited for small edit distance and an integer linear program best suited for general instances and demonstrate that it is feasible to compute atom-atom maps at large scales using a manually curated database of biochemical reactions as an example. In this context we address the network completion problem.

==> samp1.dat <==
4 2030 
5 1
8 1076 
9 27 
12 368 
13 14 
14 4 
16 185 
17 9 
18 4 
20 94 
21 3 
24 60 
25 2 
26 1 
28 47 
29 5 
30 1 
32 35 
33 3 
34 1 
36 24 
37 2 
38 1 
40 15 
41 5 
44 15 
45 2 
48 9 
49 1 
50 1 
52 6 
53 1 
56 7 
57 2 
60 9 
61 1 
64 8 
67 1 
68 4 
69 1 
72 2 
73 2 
76 3 
77 1 
80 10 
82 1 
84 2 
88 5 
89 1 
92 5 
93 2 
94 1 
97 2 
100 2 
105 2 
108 1 
109 1 
112 2 
116 2 
120 1 
124 1 
125  1 
127 1
136 1 
140 3 
143 1 
148 1 
156 4 
164 1 
168 1 
188 1 
200 2 
208 1 
296 1 
316 1 
390 1 
409 1 
448 1 
492 1 
500 1 
516 1 
526 1 
548 1 
723 1
775 1 
945 1
1252 1 
1406 1 
1445 1 
1603 1 
1607 1 
1775 1 
2157 1 
2173 1 
2756 1 
2764 2
7097 1 
11147 1 


==> samp2.dat <==
1 2204 
2 315
3 101 
4 44 
5 17 
6 17 
7 5 
8 6 
9 2 
10  2 
11  1 
13  1 
14  1 
17  1 
18  1 
28 1 
63 1
